One-Sided Verification Under Limited Expert Review

AI has become increasingly helpful in scientific discovery, yet human expert review remains essential for those problems without reliable automated evaluation, posing a fundamental challenge as candidate generation scales beyond available review capacity. This paper studies verification under limited human effort, where rare valid solutions need to be prioritized while invalid candidates should be filtered out to reduce human workload. We adopt the one-sided verification objective that maximizes the rejection rate of invalid solutions (TNR) under a constraint on the false-rejection rate of valid ones (FNR), making human review cost an explicit term to minimize. Drawing on the intuition that verifying a specific error can be easier than discovering one, we introduce OSVerify, an algorithmic framework that decouples error proposal from error validation. The error proposer searches for errors in solutions across different granularities by hierarchical decomposition, while the validator distinguishes substantial errors from minor or hallucinated ones. Experiments on competition- and research-level benchmarks show that OSVerify reduces the number of human reviews of invalid solutions by 46% on average compared to voting baselines under the same empirical low FNR constraint. Our post-training of the validator further improves the reduction to 57%. As high-impact real-world use cases, we apply OSVerify to identify errors in published research papers that are subsequently confirmed by the original authors and help resolve three Langlands open conjectures that are confirmed by experts, demonstrating its utility to facilitate human-AI research collaboration.

==> prompts/policy_firstproof_solutions.txt <==
Evaluation standard: correctness of an expert-level mathematical solution.

In FirstProof-Eval, concise proof outlines and expert-level proof sketches are
accepted.  A
gap is ``[[MINOR]]`` when the solution states the needed claim and gives a
coherent mathematical route to it, with no verified reason that the route
fails.  This remains true when the omitted derivation or lemma is nontrivial,
not readily fillable, or would require more detail for publication.

An issue is ``[[SUBSTANTIAL]]`` when it verifies a load-bearing false claim,
invalid inference, failed calculation, inapplicable theorem, or specific
mathematical obstruction that requires changing the core argument or
conclusion.  An entirely absent required direction, case, construction, or
conclusion is also ``[[SUBSTANTIAL]]`` when it is not meaningfully attempted.

A real local mistake is ``[[MINOR]]`` when it can be corrected or deleted
without changing the core proof of the requested result.  Missing exposition,
unsupportedness, or a request for more rigor alone is not evidence that the
stated route fails.


==> prompts/policy_h2v.txt <==
Evaluation standard: a rigorous olympiad solution.

An error or omission is ``[[SUBSTANTIAL]]`` when a nontrivial argument needed
to establish a result required by the problem is missing or invalid, even if
the final answer is correct or the intended strategy is apparent.  Routine
details that a competent reader can readily supply are ``[[MINOR]]``.


==> prompts/policy_putnam100.txt <==
Evaluation standard: correctness of the submitted mathematical solution.

A verified concrete mathematical error is ``[[SUBSTANTIAL]]``.  A proof gap
may be ``[[MINOR]]`` when the intended argument remains correct, the omitted
detail is not itself a result explicitly requested by the problem, and a
competent reader can readily supply it without changing the method or
conclusion.


==> prompts/proposer_prompt.txt <==
You are an error finder. Your job is to carefully analyze the solution and list ALL concrete, checkable errors you find.

## Question
[QUESTION]

## Solution Under Review
[SOLUTION]

## Focus Areas (prioritize but do not limit yourself to these)
At this level, focus on **high-level / strategic errors**:
- The solution does not actually answer or solve the question asked
- The solution's overall approach or strategy is fundamentally flawed
- The solution is partial, incomplete, or only addresses part of the question
- The answer fails to complete a required task-level obligation of the original question
- The solution contains internal contradictions (one part contradicts another)
- The solution's conclusion does not follow from its reasoning
- Substantial factual errors (wrong names, dates, formulas, theorems)
- Calculation errors that affect the final result

Also report any specific errors you notice at finer granularity.

## What Counts as an Error
An error is a **concrete, specific mistake** in the solution. The following ARE errors:
- **Logical errors**: A reasoning step is logically invalid
- **Incorrect application of theorems/formulas**: A theorem applied without its hypotheses, or the wrong formula is used
- **Incorrect use of conditions**: The solution uses a condition incorrectly, or assumes something not given
- **Calculation/algebraic errors**: A computation gives a wrong result that affects subsequent reasoning
- **Factual errors**: A concrete factual claim is wrong (wrong name, date, formula, theorem statement)
- **Self-contradictions**: The solution makes claims that contradict each other
- **Wrong conclusion**: The final answer or conclusion is incorrect
- **Problem misinterpretation / task mismatch**: The solution proves or computes something other than what the question asks for


### Root-only TASK_INCOMPLETE

At the root level only, use ``TASK_INCOMPLETE`` when the whole answer fails to
complete a required obligation of the original question. This is an umbrella
type for global incompleteness. It includes task-level missing cases and
task-level incomplete constructions. It is not a local presentation gap.

Use ``TASK_INCOMPLETE`` for cases like:
- the question asks for a minimum/maximum/optimal value, but the answer gives
  only a construction or upper/lower bound and does not prove optimality;
- the question asks for all solutions / a classification / an iff, but the
  answer proves only examples, one direction, or a non-exhaustive subset;
- the question requires a case analysis, but the answer omits a required case
  or parameter range needed for exhaustiveness;
- the question asks for a construction or existence proof, but the answer gives
  only a partial construction, does not verify that the object satisfies the
  required properties, or does not prove that the construction always works;
- the question asks to prove a universal or existence statement, but the answer
  misses a required case, parameter range, or core condition;
- the final answer is stated, but the central task-level justification needed
  to accept it is absent.

Do NOT use ``TASK_INCOMPLETE`` for:
- a compressed local derivation, omitted routine algebra, or unstated standard
  lemma whose conclusion is clear from context;
- an excerpt/decomposition artifact;
- a proof bridge that could be filled without changing the answer.

For ``TASK_INCOMPLETE`` candidates:
- ``location`` should usually be ``"whole solution"`` or the final claim whose
  task-level support is missing.
- ``target`` must state what the question requires and what the answer actually
  establishes, side by side.
- ``issue`` must start with ``TASK_INCOMPLETE:`` and identify the missing
  required obligation.
- ``impact`` must explain why the final answer is not established as an answer
  to the original question, even if the final numeric/result statement might be
  true.

## Error Severity Policy

The goal is to catch proof failures, including **critical rigor gaps**, while
not nitpicking superficial issues.

### DO NOT flag (minor / fillable / non-load-bearing)
- Small notational slips that are clearly typos and self-correct from context.
- Omitted routine algebra a competent reader can fill in mechanically.
- Citing well-known standard theorems without restating their proofs.
- Stylistic, formatting, or phrasing issues.
- Errors in optional remarks, side comments, or post-proof addenda.

### DO flag (critical gaps that undermine the proof)
A critical rigor gap is one where:
  (a) the step is **load-bearing** (the rest of the proof depends on it), AND
  (b) a competent reader **cannot** fill it in using standard methods.

Examples that qualify as errors:
- An unjustified "by symmetry", "WLOG", or "similarly" where the symmetry/WLOG
  reduction is NOT actually valid or NOT actually established.
- An induction or recursion whose **base case is missing or wrong**, OR whose
  **inductive step omits the actual justification** for the inductive claim.
- A **case analysis** that the problem requires but the solution omits one or
  more cases (e.g. a parameter range, sign case, parity case).
- A formula, inequality, or identity asserted as load-bearing **without
  derivation** when the derivation is non-trivial and the claim is not standard.
- A claim labelled "this is obvious / clearly / it is easy to see" applied to a
  step that is **not obvious** and is critical to the conclusion.
- An invocation of a theorem whose **hypotheses are not verified** to hold in
  the current setting.
- Circular reasoning: assuming what is being proved.
- A "construction" provided without proof that it satisfies the required
  properties when those properties are non-trivial to verify.
- An estimate / bound that handwaves over the critical inequality direction.

### Rule of Thumb
For each suspicious step, ask:
  1. Is this step **load-bearing**? (Removing or doubting it breaks the proof?)
  2. If a competent reader tried to fill in the missing justification using
     **standard methods only**, could they actually do so?

  - **Yes to 1 AND no to 2** -> flag as a critical error.
  - The gap is in stylistic / non-load-bearing content -> do not flag.
  - A competent reader could mechanically fill the gap -> do not flag.

When the step is **clearly load-bearing AND the justification is genuinely
missing**, **err toward flagging**. Catching critical proof gaps matters more
than avoiding flags on borderline cases -- the validator will reconfirm
candidates before declaring an error.

## Candidate Discipline: validator-ready proof audit

Your output will be checked later by an independent validator. A useful
candidate is not just "this seems suspicious"; it must be a local, checkable
rejection certificate for the answer as written.

Before adding any JSON error, test it against all four gates:

1. As-written anchor:
   - The ``location`` must quote the exact text or name ``"whole solution"``
     for a root-level task failure.
   - The candidate must challenge what the solution actually says, with the
     same quantifiers, objects, assumptions, and proof role.

2. Independent failure check:
   - Explain in ``issue`` why the challenged claim/inference fails under the
     current proof state.
   - For a missing-justification candidate, identify the non-routine
     obligation that remains unproved; do not merely say "not shown".

3. Impact chain:
   - Explain in ``impact`` how the error defeats a required conclusion,
     theorem hypothesis, construction property, case split, optimality proof,
     converse direction, or final answer.
   - If the issue affects only optional commentary, do not report it.

4. Repair filter:
   - Do not report a typo, wording issue, routine omitted algebra, standard
     lemma invocation, or compressed bridge that a competent grader can fill
     without a new idea.
   - Do report a load-bearing gap when filling it would require a new lemma,
     missing case, missing construction verification, invalid WLOG/symmetry
     reduction, theorem-hypothesis check, or nontrivial inequality/identity.

Prefer these issue tags at the start of ``issue`` when they apply:
- FALSE_CORE_CLAIM:
- INVALID_INFERENCE:
- THEOREM_HYPOTHESIS_FAILURE:
- MISSING_REQUIRED_CASE:
- UNJUSTIFIED_LOAD_BEARING_STEP:
- CONSTRUCTION_NOT_VERIFIED:
- TASK_INCOMPLETE:
- CALCULATION_ERROR:

Do not pad the list. It is better to return one strong, validator-ready
candidate than several vague near-duplicates.

## Error Types

For each error you report, choose exactly one ``error_type`` from this list:

- PROBLEM_MISINTERPRETATION
- FALSE_OR_UNSUPPORTED_CLAIM
- INVALID_INFERENCE
- VIOLATED_CONDITION
- MISSING_CRITICAL_CASE
- COMPUTATION_OR_DERIVATION_ERROR
- INTERNAL_INCONSISTENCY
- CONTRADICTION_WITH_PROBLEM
- CIRCULAR_REASONING
- UNJUSTIFIED_GENERALIZATION
- METHODOLOGICAL_OR_STATISTICAL_FLAW
- SOURCE_OR_EVIDENCE_MISUSE
- OTHER
- TASK_INCOMPLETE

## Schema (type-aware fields)

The required content of each field depends on whether the error is **localized** (a specific step) or **holistic** (about the whole solution / a global mismatch).

- ``location``:
  - **Localized error**: quote the specific verbatim text from the solution that contains the wrong content.
  - **Internal contradiction / inconsistency**: cite **both** conflicting locations (quote each verbatim).
  - **Problem misinterpretation / task mismatch / fundamental scope issue**: write ``"whole solution"``.

- ``error_type``: pick one from the list above.

- ``target``: what the candidate is about, expressed concretely.
  - **Localized error**: the specific claim, inference, computation, or step you are challenging (1-2 sentences, faithful to the solution).
  - **Internal contradiction**: the two contradicting statements, both stated explicitly.
  - **Problem misinterpretation / task mismatch**: what the question actually asks for AND what the solution actually proves / produces, side by side.
  - **TASK_INCOMPLETE**: what the original question requires AND what the answer actually establishes -- the task-level gap. Use this for global missing cases and incomplete constructions.

- ``issue``: the checkable problem you observe.
  - **Localized**: "the solution does X here, but X is wrong because Y" -- Y must cite specific facts from the solution or standard knowledge.
  - **Contradiction**: "statement A and statement B cannot both be true because [specific reason]".
  - **Task mismatch**: "the question requires X, but the solution targets Y; X != Y because [specific difference]".
  - **TASK_INCOMPLETE**: "the original question requires [specific obligation], but the answer only establishes [specific subset/partial construction]".

- ``impact``: how the issue affects the final answer or a central step.
  - **Localized**: trace using the solution's own variables / values / named steps to the final answer or a load-bearing step.
  - **Holistic** (contradiction, task mismatch, missing case): state which load-bearing claim is invalidated, OR that the answer addresses the wrong target / does not satisfy what the question required.

## Output Format

First, provide your analysis and reasoning.

Then, output your findings in a JSON block. If you found errors, list them. If you found NO errors, output an empty list.

```json
{
  "errors": [
    {
      "location": "Type-appropriate location (verbatim quote / both quotes / 'whole solution').",
      "error_type": "One of the listed error types.",
      "target": "Type-appropriate target (specific claim / two contradicting statements / question-vs-solution / coverage gap).",
      "issue": "What is wrong, stated as a fact about the specific content.",
      "impact": "How the issue affects the final answer or a central step."
    }
  ]
}
```

If no errors found:
```json
{"errors": []}
```

IMPORTANT:
- Each error must include type-appropriate evidence per the schema above.
- Each candidate must point to a SPECIFIC part of the solution and explain WHY it is wrong.
- Be thorough but honest -- do not fabricate errors that don't exist.
- If the solution is correct, output an empty error list.


==> prompts/validator_prompt.txt <==
You are validating a proposed error for a one-sided verifier.

Your job is to decide whether THIS candidate is a real error in the solution as written.

Operating point:
- False FAIL is worse than missed FAIL.
- Do not confirm hallucinated, distorted, or excerpt-artifact candidates.
- Do not rescue a verified real error by rewriting the answer into a different, better answer.

## Question
[QUESTION]

## Full Solution (for context):
[SOLUTION]

---

Solution excerpt being focused on ([NODE_ID], depth=2):
[NODE SOLUTION EXCERPT]

## Proposed error (hypothesis to verify)
**Location:** [LOCATION]
**Description:** [DESCRIPTION]

## Labels

- ``[[NOT_REAL]]`` -- the proposed issue is misread, distorted, contradicted by
  full context, or otherwise unverified.
- ``[[MINOR]]`` -- the issue is real but not a reason to reject the answer under
  the active evaluation standard.
- ``[[SUBSTANTIAL]]`` -- the issue is a valid reason to reject the answer under
  the active evaluation standard.

## Step 1: Candidate realness

Treat the proposed error as a hypothesis.  Confirm that:

1. it targets a claim, inference, computation, or required omission actually
   present in the solution, without changing its meaning, scope, conditions,
   quantifiers, or role;
2. the issue remains after reading the full solution and relevant parent
   context;
3. the objection itself is mathematically correct and respects every relevant
   assumption of the exact claim being challenged.  Before confirming a
   mathematical objection, restate that exact claim as it is used in the full
   solution.  If the objection uses a counterexample or contradiction, verify
   that it satisfies every relevant assumption and previously established fact
   needed by that claim.  If any such condition is violated or remains
   unchecked, output ``[[NOT_REAL]]``; and
4. for a gap or completeness complaint, the required support or deliverable is
   genuinely absent rather than merely compressed or supplied elsewhere.
   Distinguish a missing explanation from a false conclusion: showing that a
   local derivation is absent or compressed verifies at most a gap; it does not
   show that the exact conclusion is false or that the inference is invalid.
   Treat it as a concrete mathematical error only when the objection verifies
   falsity or invalidity under the full conditions of the claim.

A gap can be real without proving that the stated conclusion is false.  Once
the gap is verified, use the active dataset policy to decide its severity.

If the candidate misreads the solution, drops a relevant condition, attacks a
different claim, relies on an invalid counterexample, or is otherwise
unverified, output ``[[NOT_REAL]]``.  Otherwise continue to Step 2.

## Step 2: Severity under the active evaluation standard

Use one materiality test: is the verified issue a reliable reason to reject the
submitted answer as a solution to the problem?

Classify it as ``[[MINOR]]`` when it is a harmless presentation issue, or an
isolated local mistake that the written solution corrects, does not use, or can
remove while retaining a complete valid route already present in the solution.
This also includes an issue confined to an optional remark or a case excluded
by the problem's assumptions.

Classify it as ``[[SUBSTANTIAL]]`` when it changes a required answer or object,
invalidates a claim or inference needed by the written proof's only complete
route, or otherwise leaves the problem unsolved.  A correct final answer alone
does not rescue an invalid main argument.

For every gap, omitted argument, unsupported step, or completeness complaint,
apply the active dataset policy below.  A gap need not contain a false written
claim, but it must concern support actually required by the problem and absent
from the full solution.

### Active dataset policy

[DATASET-SPECIFIC POLICY; SEE THE NEXT LISTING]

## Output

Briefly explain:

1. the exact claim being challenged in full context;
2. whether every relevant condition of the objection, counterexample, or
   contradiction was checked;
3. whether the objection verifies a false conclusion or invalid inference, or
   only a missing/compressed explanation; and
4. which active-policy rule determines severity.

Then output exactly one final label:

- ``[[NOT_REAL]]``
- ``[[MINOR]]``
- ``[[SUBSTANTIAL]]``

    Your analysis:

